SoK: Secure Software-Based Multi-Domain Data Segregation

Modern mission-critical coordination demands seamless communication across multiple domains. Traditionally, Voice Communication Systems (VCS) have relied on physically separated Red/Black architectures to ensure voice and data segregation. While these hardware-based methods provide strong security assurances and remain foundational in high-security contexts, they can introduce significant complexity and scalability challenges as mission parameters expand into highly dynamic, multi-domain integrations. As defence, emergency response, and critical infrastructure operations increasingly require interoperable, flexible, and cost-efficient communication environments, there is a growing need to understand whether software-based approaches can provide comparable assurance while supporting modern operational requirements. This SoK characterises a transition to software-based Multi-Domain Data Segregation (MDDS) by integrating systems security, networking, and cryptography. Its goal is to consolidate existing research, identify shared architectural patterns, and address the security challenges facing next-generation high-assurance software-based VCS architectures. By assessing software-defined and virtualized approaches, this SoK supports the development of scalable, high-assurance VCS architectures that facilitate secure real-time coordination across diverse operational domains. Specifically, this SoK examines the security implications of Software-Defined Networking, Network Slicing, Separation Kernels, and Cross-Domain Solutions while addressing challenges posed by quantum computing through Post-Quantum Cryptography (PQC). This SoK provides a comprehensive analysis of the shift from hardware isolation to software segregation, serving as a crucial foundation for researchers and industry stakeholders aiming to enhance secure and adaptable VCS infrastructures for mission-critical operations.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   ?n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

	         

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


